Backdoor Attacks on Time Series: A Generative Approach

Backdoor attacks have emerged as one of the major security threats to deep learning models as they can easily control the model's test-time predictions by pre-injecting a backdoor trigger into the model at training time. While backdoor attacks have been extensively studied on images, few works have investigated the threat of backdoor attacks on time series data. To fill this gap, in this paper we present a novel generative approach for time series backdoor attacks against deep learning based time series classifiers. Backdoor attacks have two main goals: high stealthiness and high attack success rate. We find that, compared to images, it can be more challenging to achieve the two goals on time series. This is because time series have fewer input dimensions and lower degrees of freedom, making it hard to achieve a high attack success rate without compromising stealthiness. Our generative approach addresses this challenge by generating trigger patterns that are as realistic as real-time series patterns while achieving a high attack success rate without causing a significant drop in clean accuracy. We also show that our proposed attack is resistant to potential backdoor defenses. Furthermore, we propose a novel universal generator that can poison any type of time series with a single generator that allows universal attacks without the need to fine-tune the generative model for new time series datasets.

==> architecuture_fcn_resnet.txt <==

\subsection{Time series classifiers}

Our proposed backdoor attack model can work with any time series classifier. We applied two CNNs optimized by \cite{wang2017time} for time series classification tasks, namely Fully Convolutional Networks (FCN) and Residual Network (ResNet). Their network architecutures are shown in Figure \ref{fig:cls_fcn} and \ref{fig:cls_resnet}, respectively.

\begin{figure}[h]
\includegraphics[width=0.54\columnwidth]{fcn.pdf}
\centering
\caption{The architecuture of Fully Convolutional Networks (FCN) used in our experiments}
\label{fig:cls_fcn}
\end{figure}

%FCN (shown in Figure \ref{fig:cls_fcn}) is a special convolutional network without any local pooling layers, meaning that the length of a time series is kept unchanged throughout the convolutions. In addition, it replaces the traditional final FC layer with a Global Average Pooling (GAP) layer that significantly reduces the number of parameters while utilizing CAM \cite{zhou2016learning} to highlight the most contributed parts to a particular classification.


\begin{figure}[h]
\includegraphics[width=\columnwidth]{resnet.pdf}
\centering
\caption{The architecuture of Residual Network (ResNet) used in our experiments}
\label{fig:cls_resnet}
\end{figure}

%The main characteristic of ResNet (shown in Figure \ref{fig:cls_resnet}) lies in the shortcut residual connection between consecutive convolutional groups, enabling the flow of the gradient directly through these connections and reducing the vanishing gradient effect \cite{he2016deep}.
In addition, we applied an Long short-term memory (LSTM) \cite{hochreiter1997long} model with 128 memory units and a Dense layer to output its predictions for each class. The architecuture of each LSTM module is shown in Figure \ref{fig:cls_lstm}.


\begin{figure}[h]
\includegraphics[width=0.5\columnwidth]{lstm.pdf}
\centering
\caption{The architecuture of Long short-term memory (LSTM) module}
\label{fig:cls_lstm}
\end{figure}

\subsection{Trigger generators}
